Robust Analytics for Video-Based Gait Biometrics

Gait analysis is the study of the systematic methods that assess and quantify animal locomotion. Gait finds a unique importance among the many state-of-the-art biometric systems since it does not require the subject's cooperation to the extent required by other modalities. Hence by nature, it is an unobtrusive biometric. This thesis discusses both hard and soft biometric characteristics of gait. It shows how to identify gender based on gait alone through the Posed-Based Voting scheme. It then describes improving gait recognition accuracy using Genetic Template Segmentation. Members of a wide population can be authenticated using Multiperson Signature Mapping. Finally, the mapping can be improved in a smaller population using Bayesian Thresholding. All methods proposed in this thesis have outperformed their existing state of the art with adequate experimentation and results.

==> Main/Tamil_abstract.txt <==

	‘நடப்பு பகுப்பாய்வு’ எனும் ஆய்வு, மனிதன் மட்டும் விலங்குகளின் நடமாட்டத்தை கணிக்க திட்டமிட்ட முறைகளை  குறிக்கும். நடப்பு பகுப்பாய்வின் ஆராய்ச்சி காலப்போக்கில் கணிசமாக மாறிவிட்டது. இது ஒரு பண்டைய கலையாகும், ஆனாலும் நவீன அறிவியல் மற்றும் மருத்துவத்தில் இன்றும் பயன்படுத்தப்படுகிறது. உலகத்தரம் வாய்ந்த உயிரியளவியல் அமைப்பில் ‘நடை’ ஒரு தனிப்பட்ட முக்கியத்துவம் பெற்றுள்ளது. ஏனென்றால், அதற்கு மற்ற முறைகள் போல அறியப்படும் நபரின் ஒத்துழைப்பு தேவையில்லை. நடை ஆனது மூன்று விதமான சமிக்கைகளை கொண்டுள்ளது, அது இயக்க, இயங்குறுப்பு மற்றும் தசை மின்னலையாகும். மனித உடலியக்கவிய மின்னலை பெரும்பாலும் மருத்துவ நோக்கங்களுக்காக பயன்படுத்தப்படுகிறது. இயக்க அளவீட்டு கருவிகள் ஒரு வரையறுக்கப்பட்ட இடத்திற்கு மட்டுமே வரையறுக்கப்படுகின்றன. ஆதலால் மின்னலையும் இயக்கமும்  உயிரியளவியலில் பயன்படுத்துவது அரிதாகும். எனவே, நடையின் இயங்குறுப்பு ஆய்வு, ஆராய்ச்சியில் மிக வெற்றிகரமான பயன்படுகிறது. மேலும், இயங்குறுப்பு அளவீடு செய்யும் கருவிகளான நிகழ்பதிவி மற்றும் முடுக்கஅளவி ஆகியவைகளை இயக்கம் மற்றும் தசை மின்னலைக்கான கருவிகளைவிட குறைந்த விலையில் பெற இயலும்.

	உயிரியளவியலில் இரண்டு அம்சங்கள் உள்ளன: கடினம் மற்றும் மென்மை. மென்மை உயிரியளவியல் உயரம், எடை, பாலினம் அல்லது இனத்தை தீர்மானிக்க உதவும். அதிலும் பாலின அடையாளம் காண்பது நடப்பு ஆராய்ச்சியில் முக்கியவத்துவத்தை பெற்றுள்ளது. பாவணை சார்ந்த வாக்களிப்பு (போஸ்-பேஸ்டு வோட்டிங்) என்கின்ற செய்முறை இந்த ஆய்வறிக்கையில் முன்மொழியப்பட்டது. இந்த செய்முறை, உள்வாங்கிய ஒருவரின் நடையை பதிவு செய்த காணொளியை, பாவணை சித்திரங்களாய் பிரித்தப்பின் தேர்ந்தடுக்கும்  திட்டத்தின் மூலம் குறிப்பிட்ட நபரின் பாலினத்தை முன்கணிக்க பயன்படுத்தப்படுகிறது.

	கடின உயிரியளவியலில், மக்களை அடையாளம் காட்ட அவர்களின் உள்ளார்ந்த பண்புகளை குறிக்கும். இதன்மூலம் பெற்ற தகவல்கள் தரவு அடையாளம் அல்லது அங்கீகாரத்திற்காக பயன்படுத்தப்படலாம். நடப்பு அங்கீகாரம் என்பது ஒருவரின் நடை கொண்டு அந்நபரின் அடையாளத்தை அறிவதாகும். மறுபுறம், நடப்பு சான்றளிப்பு ஒரு நபரின் நடையும் அவர் கூறிய அடையாளமும் எவ்வளவு நெருக்கமாக உள்ளது என்பதைக் காட்டுகிறது. சமீப முன்னேற்றங்களில் நடப்பு வார்ப்புரு (கெய்ட் டெம்ப்லேட்) மூலம் உயிரியளவியலில் துல்லியமான கணிப்புகள் பெறப்படுகிறது என்பதைக் காட்டுகிறது. ஒருவரின் நடப்பு வார்ப்புரு, அவரின் நடை பதியப்பட்ட காணொளி மூலம் பெறப்படுகிறது. அக்காணொளி, சித்திரங்களாய் பிரித்து அதனுள் இருக்கும் அந்நபரின் நிழல் படங்களை வைத்து பதனம் செய்து தொகுக்கப்படுகிறது. பல வார்ப்புருக்கள் இன்று வரை நடப்பு அங்கீகாரத்தின் பிழை குறைக்க முன்மொழியப்பட்டது. இருப்பினும், ஆடைகளில் மாறுபாடு மற்றும் சுமையைச் சுமந்து செல்லும் வேறுபாடுகள் போன்ற காரணங்களால் நடப்பு வார்ப்புரு பயன்படாததால், அந்த முறைகள் இன்னமும் பாதிக்கப்படுகிறது. அங்கீகார அமைப்புமுறையின் ஒட்டுமொத்த திட்ப நுட்பத்தை மேம்படுத்துவதற்கு வார்ப்புருக்களின் பயன் குறைந்த  பகுதிகளை மறைத்து செய்முறையில் ஈடுபடலாம். இந்த ஆய்வறிக்கையில் முன்மொழியப்பட்ட செய்முறையான மரபணு வார்ப்புரு பிரிவு (ஜினெடிக் டெம்ப்லேட் செக்மென்ட்டேஷன்) வார்புருவில் மறைக்கவேண்டிய பகுதிகளை தானாகவே கண்டுபிடித்து நடப்பு அங்கீகாரத்திற்கு உகந்த செயல்திறனை உண்டாக்கவல்லது. 

	நடப்பு வார்புருப்புகளை, சான்றளிப்புக்கும் ஒரு ஒப்பான வழியில் அம்சம் பிரித்தெடுத்தலுக்குக்கும் பயன்படுத்தலாம். ஒருவரின் சோதனை நடப்பு உதாரணம் சேமிக்கப்பட்ட அடையாள உதாரணத்திற்கு மிகைத்தளத்தில் ஓரளவு தூரம் தள்ளி காணப்படும். பாரம்பரிய சான்றளிப்பு செயல்முறையில், இந்த தூரம் ஓர் குறிப்பிட்ட தொலைவிற்குள் இருந்தால் சோதனை செய்யப்படுகின்ற அந்த நபர் கூறிய அடையாளம் உண்மையானதாக ஏற்கப்படும். அந்த குறிப்பிட்ட தொலைவு யூக்ளிடியன் வாசல் எனப்படும். எனினும், இதைப் பயன்படுத்தும் முறைகள், தவறான நிராகரிப்பு விகிதத்தை குறைத்து தவறான ஏற்பு விகிதத்தை ஓரளவு அதிகரித்து வர்த்தக பரிமாற்றம் செய்கிறது. இந்த ஆய்வானது பல்வகை கையொப்ப படமிடல் (முல்ட்டிபுல் சிக்னேச்சர் மேப்பிங்) எனப்படும் உள்ளுணர்வு நுட்பத்தை முன்மொழிகிறது. இச்செய்முறையால் ஒரு நடப்பு அங்கீகார அமைப்பை நடப்பு சான்றளிப்பு அமைப்பாக மாற்ற இயலும். மேலும், இதன் தவறான நிராகரிப்பு விகிதம் அடிப்படை அங்கீகார அமைப்பின் பிழை வீதத்திற்கு சமமாக இருந்தாலும் தவறான ஏற்பு விகிதம் பதிவுசெய்யப்பட்ட அமைப்பின் மக்கள் தொகைக்கு நேர்மாறாக விகிதாசாரமாக இருக்கும்.

	பல்வகை கையொப்ப படமிடல் முறைமை ஏற்கனவே உள்ள நடப்பு சான்றளிப்பு முறைகளின் செயல்திறனை மேம்மைப்படுத்தினாலும், அமைப்பின் மக்கள் தொகை குறைந்தால் இச்செய்முறையின் சிறந்த பலனே அதன் பலவீனமாக மாறுகிறது. இந்த சிக்கலை தவிர்க்க, மற்றொரு செய்முறை இந்த ஆய்வறிக்கையில் வடிவமைக்கப்பட்டுள்ளது, அதுவே பேயீஸின் வாசல் (பேயீஷியன் திரெஷால்டு) ஆகும். இம்முறைமை ஒருவரின் சோதனை நடப்பு உதாரணத்திற்கும் சேமிக்கப்பட்ட அடையாள உதாரணத்திற்கும் இடையே இருக்கும் தொலைவை பின்புற நிகழ்தகவுகளாக அளவிடும். இது ஒட்டுமொத்த பிழைகளையும் குறைக்கிறது. மேலும் இம்முறைமை பொதுவாக எவ்விதமான சான்றளிப்பு அமைப்பின் துல்லியத்தையும் அதிகரிக்க வலிமை கொண்டது.


==> Main/Tamil_abstract_dictionary.txt <==
gait analysis - நடப்பு பகுப்பாய்வு
systematic methods - திட்டமிட்ட முறைகள்
quantify - அளவிட
locomotion - இடம்பெயருதல்
research - ஆராய்ச்சி
ancient art - பண்டைய கலை
unique importance - தனிப்பட்ட முக்கியத்துவம்
biometrics - உயிரியளவியல்
kinetic - இயக்க
kinematic - இயங்குறுப்பு
kinesiological - மனித உடலியக்கவிய
video camera - நிகழ்பதிவி
accelerometer - முடுக்கஅளவி
thesis - ஆய்வறிகை
data - தகவல்கள்
recognition - அங்கீகாரம்
authentication - சான்றளிப்பு
gait template - நடப்பு வார்ப்புரு
silhouette - நிழல் படம்
processing - பதனம் செய்தல்
optimal performance - உகந்த செயல்திறன்
feature extraction - அம்சம் பிரித்தெடுத்தல்
hyperplane - மிகைத்தளம்
threshold - வாசல்
FAR - தவறான ஏற்பு விகிதம்
FRR - தவறான நிராகரிப்பு விகிதம்
trade-off - வர்த்தக பரிமாற்றம்
intuitive technique - உள்ளுணர்வு நுட்பம்
mapping - படமிடல்
inversely proportional to - நேர்மாறாக விகிதாசாரமாக
framework - கட்டனைப்பு
method - முறைமை
posterior probability - பின்புற நிகழ்தகவு


==> toc.txt <==
TABLE-OF-CONTENTS on ~/Pantheon/Ares/PhD/Thesis/Ebe PhD Thesis/Ebe PhD Thesis.tex
SPC=view TAB=goto RET=goto+hide [q]uit [r]escan [l]abels [f]ollow [x]r [?]Help
------------------------------------------------------------------------------
   * ANNA UNIVERSITY
   * ABSTRACT
   * ACKNOWLEDGEMENT
   * LIST OF SYMBOLS AND ABBREVIATIONS
   1 INTRODUCTION
     1.1 Taxonomy of Gait Analysis
     1.2 Historical Advents
     1.3 Nomenclature
       1.3.1 Phases of Gait
       1.3.2 Gait Parameters
       1.3.3 Reference Planes
       1.3.4 Biometrics
     1.4 Modes of Analysis
       1.4.1 Kinematic analysis of gait
             * MoCap systems
             * RGB camera
             * Microsoft Kinect
             * Electrogoniometer
             * WiFi-based tracking
       1.4.2 Kinetic analysis of gait
             * Footswitch
             * Accelerometer
             * Force plate \& force platform
       1.4.3 Kinesiological EMG
             * Fine wire EMG
             * Surface EMG
     1.5 Research Directions
       1.5.1 Active areas
       1.5.2 Least explored
     1.6 Organization of the Thesis
   2 LITERATURE SURVEY
     2.1 Soft Biometrics
     2.2 Hard Biometrics
       2.2.1 Model-free techniques
         2.2.1.1 Earlier methods
         2.2.1.2 Template-based methods
         2.2.1.3 Non-template methods
       2.2.2 Model-based techniques
       2.2.3 Covariate Factors
       2.2.4 View Invariance
             * VTM
             * VIM
     2.3 Datasets
   3 GENDER RECOGNITION
     3.1 Introduction
     3.2 State of the Art
     3.3 Pose-based Voting
     3.4 Results \& Evaluation
   4 GAIT RECOGNITION
     4.1 Introduction
     4.2 State of the Art
     4.3 Genetic Template Segmentation
       4.3.1 Gait Template Extraction
       4.3.2 Segmentation through the GA
       4.3.3 View Estimation
     4.4 Results \& Evaluation
   5 GAIT AUTHENTICATION -- MULTIPERSON SIGNATURE MAPPING
     5.1 Introduction
     5.2 State of the Art
     5.3 Multiperson Signature Mapping
       5.3.1 Spatiotemporal feature extraction
       5.3.2 Gait recognition model
       5.3.3 Multiperson signature mapping
       5.3.4 Two-pass variation of MSM for GTS
     5.4 Results \& Evaluation
       5.4.1 Dataset description and synthesis
       5.4.2 Threshold method vs. MSM
       5.4.3 Types of FAR
       5.4.4 Covariate factors and GTS-2P
       5.4.5 Final remarks
   6 GAIT AUTHENTICATION -- MULTIVARIATE GAUSSIAN BAYES
     6.1 Multivariate Gaussian Bayes
     6.2 Method
       6.2.1 Gait Feature Extraction
       6.2.2 Dimensionality Reduction
       6.2.3 Model Formulation
     6.3 Results \& Evaluation
       6.3.1 Performance Analysis
       6.3.2 Discussion
   7 CONCLUSIONS
   * LIST OF PUBLICATIONS

